Complete equational theories for classical and quantum Gaussian relations

We give generators and relations for the hypergraph props of Gaussian relations and positive affine Lagrangian relations. The former extends Gaussian probabilistic processes by completely-uninformative priors, and the latter extends Gaussian quantum mechanics with infinitely-squeezed states. These presentations are given by adding a generator to the presentation of real affine relations and of real affine Lagrangian relations which freely codiscards effects, as well as certain rotations. The presentation of positive affine Lagrangian relations provides a rigorous justification for many common yet informal calculations in the quantum physics literature involving infinite-squeezing. Our presentation naturally extends Menicucci et al.'s graph-theoretic representation of Gaussian quantum states with a representation for Gaussian transformations. Using this graphical calculus, we also give a graphical proof of Braunstein and Kimble's continuous-variable quantum teleportation protocol. We also interpret the LOv-calculus, a diagrammatic calculus for reasoning about passive linear-optical quantum circuits in our graphical calculus. Moreover, we show how our presentation allows for additional optical operations such as active squeezing.

==> figures/AffLagRel/linear/b-spider-daggered.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19) at (-1, 0.75) {};
		\node [style=none] (20) at (2, 0.75) {};
		\node [style=none] (21) at (2, -0.75) {};
		\node [style=none] (22) at (-1, -0.75) {};
		\node [style=bphase] (18) at (0.5, 0.5) {$\minu b$};
		\node [style=bn] (23) at (0.5, 0) {};
		\node [style=none] (24) at (1.5, 0.5) {};
		\node [style=none] (25) at (1.5, -0.5) {};
		\node [style=none] (26) at (-0.5, 0.5) {};
		\node [style=none] (27) at (-0.5, -0.5) {};
		\node [style=none] (28) at (1.5, 0) {$m$};
		\node [style=none] (29) at (2, 0.5) {};
		\node [style=none] (30) at (2, -0.5) {};
		\node [style=none] (31) at (-0.5, 0.5) {};
		\node [style=none] (32) at (-0.5, -0.5) {};
		\node [style=none] (33) at (-0.5, 0.5) {};
		\node [style=none] (34) at (-0.5, -0.5) {};
		\node [style=none] (35) at (0.975, 0.2) {$\vdots$};
		\node [style=none] (36) at (-0.4, 0) {$n$};
		\node [style=none] (37) at (-0.025, 0.2) {$\vdots$};
		\node [style=none] (38) at (-1, 0.5) {};
		\node [style=none] (39) at (-1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (21.center)
			 to (20.center)
			 to (19.center)
			 to (22.center)
			 to cycle;
		\draw [in=180, out=60] (23) to (24.center);
		\draw [in=180, out=-60] (23) to (25.center);
		\draw [in=360, out=120] (23) to (26.center);
		\draw [in=0, out=-120] (23) to (27.center);
		\draw (29.center) to (24.center);
		\draw (30.center) to (25.center);
		\draw [style=multiplexer] (31.center) to (33.center);
		\draw [style=multiplexer] (32.center) to (34.center);
		\draw (33.center) to (38.center);
		\draw (34.center) to (39.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/AffLagRel/linear/b-spider.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19) at (-1, 0.75) {};
		\node [style=none] (20) at (2, 0.75) {};
		\node [style=none] (21) at (2, -0.75) {};
		\node [style=none] (22) at (-1, -0.75) {};
		\node [style=bn] (23) at (0.5, 0) {};
		\node [style=none] (24) at (1.5, 0.5) {};
		\node [style=none] (25) at (1.5, -0.5) {};
		\node [style=none] (26) at (-0.5, 0.5) {};
		\node [style=none] (27) at (-0.5, -0.5) {};
		\node [style=none] (28) at (-0.525, 0) {$m$};
		\node [style=none] (29) at (2, 0.5) {};
		\node [style=none] (30) at (2, -0.5) {};
		\node [style=none] (31) at (-0.5, 0.5) {};
		\node [style=none] (32) at (-0.5, -0.5) {};
		\node [style=none] (33) at (-0.5, 0.5) {};
		\node [style=none] (34) at (-0.5, -0.5) {};
		\node [style=none] (35) at (0, 0.2) {$\vdots$};
		\node [style=none] (36) at (1.375, 0) {$n$};
		\node [style=none] (37) at (1, 0.2) {$\vdots$};
		\node [style=none] (38) at (-1, 0.5) {};
		\node [style=none] (39) at (-1, -0.5) {};
		\node [style=bphase] (18) at (0.5, 0.5) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (21.center)
			 to (20.center)
			 to (19.center)
			 to (22.center)
			 to cycle;
		\draw [in=180, out=60] (23) to (24.center);
		\draw [in=180, out=-60] (23) to (25.center);
		\draw [in=360, out=120] (23) to (26.center);
		\draw [in=0, out=-120] (23) to (27.center);
		\draw (29.center) to (24.center);
		\draw (30.center) to (25.center);
		\draw [style=multiplexer] (31.center) to (33.center);
		\draw [style=multiplexer] (32.center) to (34.center);
		\draw (33.center) to (38.center);
		\draw (34.center) to (39.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/AffLagRel/linear/w-spider-daggered.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19) at (-1, 0.75) {};
		\node [style=none] (20) at (2, 0.75) {};
		\node [style=none] (21) at (2, -0.75) {};
		\node [style=none] (22) at (-1, -0.75) {};
		\node [style=wphase] (18) at (0.5, 0.5) {$\minu b$};
		\node [style=wn] (23) at (0.5, 0) {};
		\node [style=none] (24) at (1.5, 0.5) {};
		\node [style=none] (25) at (1.5, -0.5) {};
		\node [style=none] (26) at (-0.5, 0.5) {};
		\node [style=none] (27) at (-0.5, -0.5) {};
		\node [style=none] (28) at (1.5, 0) {$m$};
		\node [style=none] (29) at (2, 0.5) {};
		\node [style=none] (30) at (2, -0.5) {};
		\node [style=none] (31) at (-0.5, 0.5) {};
		\node [style=none] (32) at (-0.5, -0.5) {};
		\node [style=none] (33) at (-0.5, 0.5) {};
		\node [style=none] (34) at (-0.5, -0.5) {};
		\node [style=none] (35) at (0.975, 0.2) {$\vdots$};
		\node [style=none] (36) at (-0.4, 0) {$n$};
		\node [style=none] (37) at (-0.025, 0.2) {$\vdots$};
		\node [style=none] (38) at (-1, 0.5) {};
		\node [style=none] (39) at (-1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (21.center)
			 to (20.center)
			 to (19.center)
			 to (22.center)
			 to cycle;
		\draw [in=180, out=60] (23) to (24.center);
		\draw [in=180, out=-60] (23) to (25.center);
		\draw [in=360, out=120] (23) to (26.center);
		\draw [in=0, out=-120] (23) to (27.center);
		\draw (29.center) to (24.center);
		\draw (30.center) to (25.center);
		\draw [style=multiplexer] (31.center) to (33.center);
		\draw [style=multiplexer] (32.center) to (34.center);
		\draw (33.center) to (38.center);
		\draw (34.center) to (39.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/AffLagRel/linear/w-spider.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19) at (-1, 0.75) {};
		\node [style=none] (20) at (2, 0.75) {};
		\node [style=none] (21) at (2, -0.75) {};
		\node [style=none] (22) at (-1, -0.75) {};
		\node [style=wn] (23) at (0.5, 0) {};
		\node [style=none] (24) at (1.5, 0.5) {};
		\node [style=none] (25) at (1.5, -0.5) {};
		\node [style=none] (26) at (-0.5, 0.5) {};
		\node [style=none] (27) at (-0.5, -0.5) {};
		\node [style=none] (28) at (-0.525, 0) {$m$};
		\node [style=none] (29) at (2, 0.5) {};
		\node [style=none] (30) at (2, -0.5) {};
		\node [style=none] (31) at (-0.5, 0.5) {};
		\node [style=none] (32) at (-0.5, -0.5) {};
		\node [style=none] (33) at (-0.5, 0.5) {};
		\node [style=none] (34) at (-0.5, -0.5) {};
		\node [style=none] (35) at (0, 0.2) {$\vdots$};
		\node [style=none] (36) at (1.375, 0) {$n$};
		\node [style=none] (37) at (1, 0.2) {$\vdots$};
		\node [style=none] (38) at (-1, 0.5) {};
		\node [style=none] (39) at (-1, -0.5) {};
		\node [style=wphase] (18) at (0.5, 0.5) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=background] (21.center)
			 to (20.center)
			 to (19.center)
			 to (22.center)
			 to cycle;
		\draw [in=180, out=60] (23) to (24.center);
		\draw [in=180, out=-60] (23) to (25.center);
		\draw [in=360, out=120] (23) to (26.center);
		\draw [in=0, out=-120] (23) to (27.center);
		\draw (29.center) to (24.center);
		\draw (30.center) to (25.center);
		\draw [style=multiplexer] (31.center) to (33.center);
		\draw [style=multiplexer] (32.center) to (34.center);
		\draw (33.center) to (38.center);
		\draw (34.center) to (39.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> response.txt <==
Dear reviewers,

Thank you for your time and comments.


To all reviewers,

We wrote this paper with both the quantum computing and the graphical languages communities as our intended audiences. We believe that this paper will be well-received by those in both domains, especially in their intersection. A number of papers in the intersection of these two domains have appeared at past editions of ICALP [27,A,B,C,D].

We understand that our semantics is presented in quite a technical manner. However, our two main goals in writing this paper were 1) to prove that the extension of Gaussian quantum mechanics with infinite squeezing operations admits a sound categorical semantics; and, 2) to give a simple syntactic presentation in terms of a graphical language.  We believe that a quantum computer scientist studying continuous-variable quantum computing would be able to use our graphical language for the purposes of calculation; needing only a few minutes to learn the syntax.

Also, we have generalized the work of Menicucci et al. on continuous-variable quantum graph states [56] in a compositional manner. Therefore, to quantum computer scientists familiar with this prior work, our semantics is more accessible than one might first expect.

We also emphasize that extending the ZX-calculus to infinite dimensions has been a difficult open problem for a while, partly due to the absence of suitable categorical semantics in the literature. Partial attempts in extending the ZX-calculus to infinite dimensions, and comments on the difficulty of doing so exist in the literature [34, 43, 26, F], [E, Q3 page 39], [E, top of page 264]. However, until now no one has succeeded at giving a complete, infinite dimensional presentation of a fragment of the ZX-calculus.

To reviewer 2,

Our presentation of (non-quantum) Gaussian relations is of secondary importance, and we did not write the paper with the probabilistic programming languages community as our primary audience. However, we have written the paper in a logically self-contained manner, and we do define Gaussian relations in definition 24. We do not believe that including the original definition given by Stein and Samuelson [62] would have aided with exposition: their definition is not concrete and needs lots of extra machinery to state. We did not try to emphasize the importance of (non-quantum) Gaussian relations as a mathematical structure in its own right. We only used it to motivate our categorical semantics for Gaussian quantum processes with infinite squeezing. The presentation which we provide for (non-quantum) Gaussian relations is just an extra result that we were able to produce without much additional effort.

Kind regards,
the authors



SUPPLEMENTARY REFERENCES

[A] https://doi.org/10.4230/LIPIcs.ICALP.2019.108
[B] https://doi.org/10.4230/LIPIcs.ICALP.2020.118
[C] https://doi.org/10.4230/LIPIcs.ICALP.2022.119
[D] https://doi.org/10.4230/LIPIcs.ICALP.2023.120

[E] Reference [28] has the following publically available version which our page numbers in this response refer to:
    https://www.cs.ox.ac.uk/people/aleks.kissinger/PQP.pdf

We should have also cited the following paper as it motivates finding an analogue of the ZX-calculus in infinite dimensions:
[F] https://arxiv.org/abs/1011.6123

